Quantum Speedups for Group Relaxations of Integer Linear Programs

Integer Linear Programs (ILPs) are a flexible and ubiquitous model for discrete optimization problems. Solving ILPs is \textsf{NP-Hard} yet of great practical importance. Super-quadratic quantum speedups for ILPs have been difficult to obtain because classical algorithms for many-constraint ILPs are global and exhaustive, whereas quantum frameworks that offer super-quadratic speedup exploit local structure of the objective and feasible set. We address this via quantum algorithms for Gomory's group relaxation. The group relaxation of an ILP is obtained by dropping nonnegativity on variables that are positive in the optimal solution of the linear programming (LP) relaxation, while retaining integrality of the decision variables. We present a competitive feasibility-preserving classical local-search algorithm for the group relaxation, and a corresponding quantum algorithm that, under reasonable technical conditions, achieves a super-quadratic speedup. When the group relaxation satisfies a nondegeneracy condition analogous to, but stronger than, LP non-degeneracy, our approach yields the optimal solution to the original ILP. Otherwise, the group relaxation tightens bounds on the optimal objective value of the ILP, and can improve downstream branch-and-cut by reducing the integrality gap; we numerically observe this on several practically relevant ILPs. To achieve these results, we derive efficiently constructible constraint-preserving mixers for the group relaxation with favorable spectral properties, which are of independent interest.

==> gau_benchmark_table_combined.csv <==
m,v2,dbar,LP,Group,ILP,Gap_ILP_minus_LP,R_pct
25.0,0.25,5.0,53.75,54.0,54.0,0.25,100.0
25.0,0.25,10.0,103.25,104.0,104.0,0.75,100.0
25.0,0.25,20.0,192.3333333333330,192.99999996400600,193.0,0.6666666666666860,99.99999460083730
25.0,0.5,5.0,35.572916666666700,35.99999980364270,36.0,0.4270833333333360,99.99995402364530
25.0,0.5,10.0,86.75,86.99999968750000,87.0,0.25,99.99987500000320
25.0,0.5,20.0,166.83333333333300,167.0,167.0,0.1666666666666860,100.0
25.0,0.75,5.0,26.375000000000000,26.875,27.0,0.6249999999999960,79.99999999999990
25.0,0.75,10.0,56.66326530612250,57.0,57.0,0.3367346938775310,100.0
25.0,0.75,20.0,119.7835051546390,120.0,120.0,0.2164948453608130,99.99999999999350
25.0,1.0,5.0,24.49572649572650,24.875,25.0,0.504273504273506,75.21186440678050
25.0,1.0,10.0,51.75000000000000,51.99999999139040,52.0,0.2499999999999930,99.99999655616710
25.0,1.0,20.0,113.68571428571400,114.0,114.0,0.3142857142857170,100.0
50.0,0.25,5.0,118.66666666666700,119.0,119.0,0.3333333333333430,100.0
50.0,0.25,10.0,203.3333333333330,203.9999996220570,204.0,0.6666666666666860,99.99994330853780
50.0,0.25,20.0,401.6666666666670,402.0,402.0,0.3333333333333140,100.0
50.0,0.5,5.0,71.125,71.66666666666670,72.0,0.875,61.904761904762400
50.0,0.5,10.0,145.52767527675300,146.0,146.0,0.4723247232472260,100.0
50.0,0.5,20.0,327.092261904762,327.5,328.0,0.9077380952380170,44.918032786880500
50.0,0.75,5.0,59.35087898609980,59.99999980161850,60.0,0.6491210139002420,99.9999694384446
50.0,0.75,10.0,119.72476105137400,120.0,120.0,0.2752389486260820,100.0
50.0,0.75,20.0,242.15345172586300,242.5,243.0,0.8465482741371200,40.9366228394186
50.0,1.0,5.0,53.59385113268610,54.0,54.0,0.4061488673139170,100.0
50.0,1.0,10.0,118.52380952380900,119.0,119.0,0.47619047619051,100.0
50.0,1.0,20.0,213.97727272727300,214.0,214.0,0.022727272727252,100.0
75.0,0.25,5.0,156.66666666666700,157.0,157.0,0.3333333333333710,100.0
75.0,0.25,10.0,336.5,337.0,337.0,0.5,100.0
75.0,0.25,20.0,567.7714285714290,568.0,568.0,0.2285714285712860,100.0
75.0,0.5,5.0,116.47636363636400,117.0,117.0,0.5236363636363420,100.0
75.0,0.5,10.0,234.8333333333330,235.0,235.0,0.1666666666666860,100.0
75.0,0.5,20.0,431.4072948328270,431.99999911805900,432.0,0.5927051671732780,99.99985120078260
75.0,0.75,5.0,93.82608695652170,94.5,95.0,1.1739130434782800,57.40740740740810
75.0,0.75,10.0,181.1522128567660,181.7142857142860,182.0,0.8477871432344270,66.29881828305460
75.0,0.75,20.0,345.29549537335200,345.875,346.0,0.704504626648145,82.2570363242725
75.0,1.0,5.0,79.50160455557220,80.0,80.0,0.4983954444277570,100.0
75.0,1.0,10.0,150.7829165804320,151.5,152.0,1.2170834195684100,58.918181616728900
75.0,1.0,20.0,347.5596119479190,348.0,348.0,0.4403880520806070,100.0
25.0,0.0,5.0,80.15676597103820,80.237987012987,81.0,0.8432340289618100,9.632087790482300
25.0,0.0,25.0,38.10438415367630,38.162599872161300,38.66666666666670,0.562282512990326,10.35346416437520
25.0,0.0,75.0,108.18927128427100,108.2508547008550,109.0,0.8107287157287150,7.596057150641780
25.0,1.0,0.0,150.82222222222200,150.88888888888900,151.0,0.1777777777777720,37.499999999999000
50.0,0.0,5.0,153.8952408621520,154.10562195640200,154.66666666666700,0.7714258045150430,27.271721145352700
50.0,0.0,25.0,69.83335721924670,70.08081429648240,70.33333333333330,0.4999761140866180,49.493779855407500
50.0,0.0,75.0,240.64285714285700,240.6638888888890,241.0,0.3571428571428520,5.888888888882870
50.0,1.0,0.0,310.6920634920640,310.77777777777800,311.0,0.3079365079365180,27.83505154639190
75.0,0.0,5.0,238.13614816280400,238.3782480804890,239.0,0.8638518371957630,28.02562977355710
75.0,0.0,25.0,117.21800176909800,117.52380779302400,117.66666666666700,0.4486648975685480,68.15911509522960
75.0,0.0,75.0,354.21780135797200,354.4674490793890,354.6666666666670,0.4488653086948350,55.61751300036740
75.0,1.0,0.0,440.6535612535610,440.72129629629600,441.0,0.3464387464387070,19.551809210506500
